Terahertz prototype for air pollutants detection

In this work, we propose a prototype set-up exploiting terahertz time-domain spectroscopy (THz-TDS) to investigate gaseous compounds. The system is portable and allows to perform remote measurements. We used the prototype to characterise for the first time in literature over a broad THz range, pure dichloromethane and chloroform, two pollutants known as very short-lived substances (VSLS) that strongly contribute to ozone depletion. The THz range allows selectively detecting their absorption lines related to the rotational molecular motion for which we also present the theoretical confirmation. Then, we investigate the optical response of a multi-component mixture achieved with the two aforementioned chlorine-based compounds mixed with two widely distributed volatile pollutants (acetone and methanol). For these first measurements, we developed the set-up specifically for laboratory condition in which the substances are directly injected into the gas-cell circuit. Finally, we modified the prototype to ensure that the ambient atmosphere is drawn directly into the gas cell via a long pipe and a suction system opportunely developed. The analysis of the mixtures in both laboratory and in-field conditions demonstrates that the prototype together with the approach employed in this work can simultaneously identify and quantify single components in the atmosphere. The results obtained open up new possibilities for the development and applications of an efficient portable THz-based sensor for the remote detection of multi-component environmental contaminants.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



